Exclusion of Leptophilic Dark Matter Models using XENON100 Electronic Recoil Data

Laboratory experiments searching for galactic dark matter particles scattering off nuclei have so far not been able to establish a discovery. We use data from the XENON100 experiment to search for dark matter interacting with electrons. With no evidence for a signal above the low background of our experiment, we exclude a variety of representative dark matter models that would induce electronic recoils. For axial-vector couplings to electrons, we exclude cross-sections above 6x10^(-35) cm^2 for particle masses of m_chi = 2 GeV/c^2. Independent of the dark matter halo, we exclude leptophilic models as explanation for the long-standing DAMA/LIBRA signal, such as couplings to electrons through axial-vector interactions at a 4.4 sigma confidence level, mirror dark matter at 3.6 sigma, and luminous dark matter at 4.6 sigma.

==> file1_s1energies.dat <==
# these are the S1 energies in photoelectrons
# (normalized to the detector-averaged response of XENON100)
# of events observed in XENON100
# during 70 live days from April 2011 to August 2011
# in a 34 kg fiducial target mass
# in the energy range from 3 to 30 photoelectrons in S1.
17.0884
13.4212
26.4151
29.9638
16.9629
16.1999
8.94657
15.0048
8.05339
15.5174
12.1656
11.1445
14.6515
22.3897
27.6961
18.6968
26.1057
7.25118
21.5332
10.5963
28.7701
19.156
4.84642
15.7247
19.8501
6.10021
10.8238
10.0653
4.19999
27.4291
11.1641
23.5553
23.7341
28.0872
20.3103
3.2685
5.01757
6.74965
14.9669
15.6016
19.7161
20.0863
23.6208
24.9791
12.5251
6.24648
22.9243
25.0555
24.892
23.9205
11.1661
16.8354
13.4749
16.989
26.6792
11.5997
7.46755
6.38576
29.3149
23.679
6.36337
6.11771
6.33594
20.0902
22.8173
4.44543
13.8122
27.8509
27.2253
22.4069
24.1744
15.1764
23.2271
29.9385
7.71208
5.94751
16.8421
22.2146
12.2196
16.8462
27.8348
22.4105
3.51636
26.1935
6.08673
11.1359
22.7829
7.63245
13.8642
15.8971
21.3631
10.7507
13.5502
9.57196
24.3237
4.31723
8.21604
18.5232
22.4082
3.01175
18.1137
4.10634
23.3071
28.5156
12.7723
23.163
20.992
28.1825
16.0281
14.0036
28.696
25.4539
29.116
21.6314
7.17212
20.1026
10.4829
16.2809
22.9668
7.59175
7.54537
9.65906
22.8108
24.8502
16.5158
3.57987
5.94614
20.922
5.94784
15.8785
22.8215
9.86266
10.675
21.3444
6.26562
12.5061
10.4897



==> file2_axialvectorspectrum.dat <==
# this is the recoil spectrum for a 200GeV/c^2 WIMP
# scattering off electrons via axial vector interactions
# for a cross section \sigma_{\chi, e} of 5\times10^{-31} cm^2
# (best fit point from Kopp et al. http://arxiv.org/abs/0907.3159)
# first column: detected energy E_d in keV
# second column: rate on xenon Xe, in events per day per kg per keV
# third column: rate on sodium iodine NaI, in events per day per kg per keV
1.14	2.630374620811691       4.122233666765121
1.16	3.32736320089962        3.9969069739192316
1.18	3.5915447390485054      3.8385276106310386
1.2	3.631278866138537       3.6632650454633193
1.22	3.5790812825792564      3.481030916493135
1.24	3.479072204704361       3.2977420647463034
1.26	3.352711229021712       3.117146914497417
1.28	3.2123437985273897      2.9417953919804587
1.3	3.0652275430443616      2.772986155802453
1.32	2.9163064278565263      2.611753254604944
1.34	2.7682572105339918      2.4581681940136444
1.36	2.6232944299417444      2.312563208565277
1.38	2.4828800221509373      2.175039169017905
1.4	2.347834484333621       2.04543085426593
1.42	2.2188236392796297      1.9236474139334234
1.44	2.096017148935092       1.8093176169006107
1.46	1.9794391345852538      1.7020575785723722
1.48	1.8691015529936492      1.601557259364045
1.5	1.764661143990534       1.5072663602507057
1.52	1.6664220483710976      1.419237740517182
1.54	1.5736267468969058      1.3366562780177422
1.56	1.4860796775825986      1.2592186012242728
1.58	1.4035916199748313      1.1866506535967978
1.6	1.3259451789100976      1.1186737622116303
1.62	1.2528886587488985      1.0549960631462265
1.64	1.1841846910954972      0.9953507791991216
1.66	1.1196536935519856      0.9395303067637473
1.68	1.0589810173452952      0.8872224028673221
1.7	1.0019362972427492      0.8381931778934786
1.72	0.948325472087377       0.7922452810034547
1.74	0.8979323905626309      0.7491680227006734
1.76	0.8504937865150436      0.7087158465665766
1.78	0.8059323596096698      0.6708021348291897
1.8	0.7639436072162665      0.635153851071396
1.82	0.7243778855313313      0.601629921003354
1.84	0.6871006787427736      0.5701040719667145
1.86	0.651980385368575       0.5404543500657247
1.88	0.6188893423221755      0.512563725577169
1.9	0.5876961580917666      0.48631352862850336
1.92	0.5583056733994541      0.46161634411388497
1.94	0.5306064413819419      0.43837233871480424
1.96	0.5044770829881656      0.4164744430889608
1.98	0.4798167488375029      0.39583341078460865
2.	0.4565481793708392      0.3763801936712926
2.02	0.43458140843780624     0.35803588257320057
2.04	0.41379321458607005     0.34069472482293417
2.06	0.3942113767114298      0.3243759732245532
2.08	0.37567444217234836     0.3089432617760408
2.1	0.3581218280482758      0.2943438217788208
2.12	0.34149980612515957     0.28053084480236096
2.14	0.325757859406197       0.26746045073263225
2.16	0.31084535860807166     0.2550889217400867
2.18	0.2967202817706177      0.2433798374333901
2.2	0.2833306837237455      0.232288837851343
2.22	0.2706379956573485      0.22178272758820455
2.24	0.2586102020494293      0.2118338410672012
2.26	0.2472046222001009      0.20240591702799715
2.28	0.23638143325683528     0.19346517615032355
2.3	0.22610641259410347     0.18498254840663267
2.32	0.21635216145500938     0.1769346561686583
2.34	0.20708878248606558     0.1692961714195584
2.36	0.19828888172536532     0.16204390200512916
2.38	0.18990743535195206     0.15514031695147493
2.4	0.18196268460888482     0.1485997022846076
2.42	0.17439682807169696     0.14237420358162042
2.44	0.16719003310079675     0.13644709032266616
2.46	0.16032349002524965     0.13080251652306063
2.48	0.15378175864502275     0.1254274318144375
2.5	0.14754654802277342     0.120306500513259
2.52	0.14160398209929853     0.11542802594803508
2.54	0.13593968125556025     0.11077993437568477
2.56	0.1305367730781927      0.1063481515131638
2.58	0.12538315346091614     0.10212251971823405
2.6	0.12046790314477192     0.09809387134795779
2.62	0.11578055135051861     0.09425342687439625
2.64	0.11130470696012895     0.09058760796764416
2.66	0.1070313556127724      0.08708886480136109
2.68	0.10294855508604987     0.08374728186306221
2.7	0.09904865499151382     0.08055645376578058
2.72	0.09532218269324749     0.07750850708122702
2.74	0.09176029306515475     0.07459609328730377
2.76	0.08835430092926753     0.0718120075395119
2.78	0.08509062571776048     0.06914507524860874
2.8	0.08197596693917453     0.06660062807014215
2.82	0.07899209912927864     0.06416373283479819
2.84	0.07613286118592022     0.061829280962878486
2.86	0.07339236644802516     0.059592394826354846
2.88	0.07076591556928959     0.05744916870062861
2.9	0.06824809347957611     0.05539512250055255
2.92	0.06583378863879798     0.05342602902884307
2.94	0.0635191321664384      0.05153867579743857
2.96	0.06129940206967226     0.0497291632297731
2.98	0.059169467782276566    0.04799326553894255
3.	0.057125763037773836    0.0463280312384637
3.02	0.055164746507163194    0.04473053318773841
3.04	0.05328365763431601     0.04319848135285655
3.06	0.05147801297736078     0.04172819222903999
3.08	0.04974363794493571     0.040316236759245845
3.1	0.04807794808243575     0.03896047853420722
3.12	0.04647718463005163     0.03765783213153399
3.14	0.04493919656727526     0.036406518184601486
3.16	0.043461265323765874    0.035204299825837344
3.18	0.042040465097653246    0.034048774762808806
3.2	0.04067441062011935     0.03293798105077893
3.22	0.03936024946457794     0.03186958047837227
3.24	0.03809376893034447     0.03084013469572501
3.26	0.03687841531154642     0.02985241243174391
3.28	0.03570768458335453     0.02890112209742622
3.3	0.03457975040457628     0.027984764130700963
3.32	0.03349279341848064     0.027101846024504956
3.34	0.032445256576158335    0.026251088902837012
3.36	0.031435781649485996    0.02543137604372812
3.38	0.03046265985002972     0.024641308197395885
3.4	0.029524466593075577    0.02387971716727596
3.42	0.028620057738947213    0.023145662661340608
3.44	0.02774811136363468     0.022438061490115877
3.46	0.026907010759495368    0.021755592983330966
3.48	0.026095609332863357    0.021097317585306127
3.5	0.025312787185655206    0.020462318133430836
3.52	0.02455759562495746     0.019849816574237844
3.54	0.023829288689814022    0.019259199409370768
3.56	0.02312650390850654     0.018689355396872442
3.58	0.022447792883584138    0.018139104587281137
3.6	0.021792552453596677    0.017607950836760027
3.62	0.021159758245538944    0.017095058071709072
3.64	0.02054844043420743     0.016599634841287358
3.66	0.019958012124891622    0.01612119960972295
3.68	0.01938763950734044     0.015659071759595754
3.7	0.018836449364956504    0.015212539285233247
3.72	0.01830377922591408     0.014781060850924461
3.74	0.017788850077791702    0.014364001389368348
3.76	0.017289159462414536    0.013959333854755994
3.78	0.016808430294383173    0.013570060900390302
3.8	0.01634306591900362     0.013193271974485736
3.82	0.01589256045383208     0.012828553999641812
3.84	0.015456386203299689    0.01247547655799032
3.86	0.015033999455083843    0.012133596553660073
3.88	0.014624931162213865    0.011802531399379493
3.9	0.014228794190298842    0.011481964850001036
3.92	0.013845142404471779    0.011171533251563276
3.94	0.01347346214964235     0.01087081866736278
3.96	0.013113385619763286    0.01057952104606267
3.98	0.012764579912408579    0.010297368684186984
4.	0.012426675860079832    0.010024060777379508
4.02	0.012099201529401353    0.009759213783903152
4.04	0.011781750113248867    0.009502496867843779
4.06	0.011474045831133562    0.00925368504900957
4.08	0.011175750973665202    0.00901250352461889
4.1	0.010886596910058714    0.008778733330026496
4.12	0.01060639504751701     0.008552220164188586
4.14	0.010334751011803298    0.00833264388721604
4.16	0.01007120917341915     0.008119635101797152
4.18	0.009815560986391374    0.007913023773981167
4.2	0.009567574569612191    0.007712621146306523
4.22	0.009326918591361295    0.007518158372614769
4.24	0.009093363623792657    0.007329448861238546
4.26	0.008866736671562181    0.007146351600129502
4.28	0.008646806675570521    0.00696867884570956
4.3	0.008433297511958497    0.0067962066110330635
4.32	0.008226025160185627    0.006628785227182312
4.34	0.008024765701494074    0.00646623294033759
4.36	0.007829311779671694    0.006308381418523663
4.38	0.007638653042755216    0.006154415138711923
4.4	0.007454543255850325    0.006005746666900754
4.42	0.007275538378562933    0.005861210970741551
4.44	0.007101496861524771    0.005720693003635516
4.46	0.0069322616744866995   0.005584065297263092
4.48	0.006767684344460264    0.0054512073260169725
4.5	0.0066076153036474985   0.005321997724603568
4.52	0.006451920044368382    0.005196327303098477
4.54	0.006300493761732739    0.0050741108382755
4.56	0.006153208096936274    0.0049552441729373625
4.58	0.006009914761086778    0.004839607136162236
4.6	0.005870499339901588    0.004727106874868114
4.62	0.005734858066058593    0.0046176591436099
4.64	0.005602899959981872    0.004511190027463519
4.66	0.005474513259902103    0.004407608904354766
4.68	0.005349556626784569    0.004306801370233703
4.7	0.005227914020307386    0.004208673420348025
4.72	0.005109508294115621    0.004117060714685747
4.74	0.004994240172514319    0.004025890415490798
4.76	0.004882033391695006    0.003936580915537193
4.78	0.004772804906556633    0.0038493685263627747
4.8	0.004666516083812581    0.0037643324659643405
4.82	0.0045630335763430395   0.0036814214041855
4.84	0.004462227721500337    0.003600564456958257
4.86	0.004364031892558706    0.0035217302704174135
4.88	0.004268387245471995    0.0034448872893255147
4.9	0.004175218633373815    0.0033699866616077115
4.92	0.004084420303436277    0.003296952025499968
4.94	0.003995948794884741    0.0032257555122153195
4.96	0.003912939831265171    0.003156359676794221
4.98	0.0038306247411693264   0.0030887164717253953
5.	0.003749850759151358    0.003022765135340184
5.02	0.003670861526323217    0.0029584611396932447
5.04	0.0035937088506725334   0.002895765171850072
5.06	0.003518374375372535    0.0028346229999247283
5.08	0.0034448326778979436   0.002774991350660557
5.1	0.003372667966778451    0.002716519641361272
5.12	0.003302742051841083    0.002659894583368599
5.14	0.0032344482483913552   0.0026046185458688882
5.16	0.0031677575145989444   0.002550662742352518
5.18	0.003102629495987253    0.002497990504424929
5.2	0.003039028902474263    0.0029659574962451005
5.22	0.0029769128645951823   0.003225174108917323
5.24	0.0029162481094452395   0.0033798562604752114
5.26	0.0028569972481030394   0.0034869061679535566
5.28	0.002799134566138449    0.0035646958021959786
5.3	0.002742625726578434    0.003622095809272628
5.32	0.0026874358638285353   0.0036642530849481584
5.34	0.002633522073238971    0.003694484275100262
5.36	0.002580860796463018    0.00371511668383544
5.38	0.00252942156998174     0.0037278472204670264
5.4	0.0024791813976970446   0.003733977499750282
5.42	0.0024301109968930786   0.0037345204169573765
5.44	0.0023821684705589087   0.00373026829734543
5.46	0.002706292257994457    0.0037218799607594117
5.48	0.0030022369656113896   0.003709904485927331
5.5	0.003164701194500115    0.0036948176018128
5.52	0.003275637894404559    0.003677006519133117
5.54	0.00335644291195639     0.003656825295999416
5.56	0.003416752381156707    0.0036345701046480144
5.58	0.0034619724678993133   0.003610518511738292
5.6	0.003495500675051535    0.0035848897164484257
5.62	0.0035196447877029508   0.003557862444730839
5.64	0.0035360551730339337   0.003529580467586484
5.66	0.003546021018902474    0.0035002218678638363
5.68	0.0035505340333518657   0.003469931078914855
5.7	0.0035503833388459724   0.003438834621245079
5.72	0.0035461901793263167   0.003407025397749185
5.74	0.003538487274821213    0.003374606443721846
5.76	0.003527736305692115    0.003341684188228454
5.78	0.003514319114772459    0.003308343914121299
5.8	0.003498558791435217    0.003274658419900904
5.82	0.003480725503027291    0.0032406850814771667
5.84	0.00346106296248733     0.0032064841654662747
5.86	0.0034397929834702693   0.0031721178864473555
5.88	0.0034170963108422383   0.003137628838919289
5.9	0.0033931423543066322   0.003103064505148164
5.92	0.0033680686002375616   0.0030684559241691846
5.94	0.003341632840384844    0.003033500385441657
5.96	0.0033148431099928825   0.002999039666860206
5.98	0.0032872647530037638   0.0029646119461651985
6.	0.0032590021955769505   0.002930253062771132
6.02	0.0032301411503035766   0.0028959877522044247
6.04	0.0032007621414688043   0.002861841139282122
6.06	0.0031709402295291345   0.002827837842659932
6.08	0.003140735982650894    0.0027939934059012543
6.1	0.0031102133709758548   0.0027603298232553087
6.12	0.0030794270635182397   0.0027268638149796206
6.14	0.003048431129877857    0.002693614233188827
6.16	0.003017275476764689    0.0026605986007074943
6.18	0.0029860015940315703   0.0026278291256023765
6.2	0.0029546447042118006   0.0025953144172727407
6.22	0.0029232360035969943   0.0025630612864051923
6.24	0.0028918140832751836   0.002531084581842117
6.26	0.0028604075800883473   0.0024993918091208533
6.28	0.002829050646883034    0.002467996554192463
6.3	0.0027977694876154535   0.0024369065880742676
6.32	0.002766582532128585    0.0024061239593665047
6.34	0.0027355027585013614   0.002375646958181812
6.36	0.0027045470885264625   0.0023454782038239237
6.38	0.002673732617211112    0.0023156212709507934
6.4	0.002643080280367133    0.0022860837867894066
6.42	0.0026126033911336097   0.002256867441598329
6.44	0.00258231787526085     0.002227976802350343
6.46	0.0025522387920100856   0.002199416247159844
6.48	0.002522376610524779    0.0021711867168026635
6.5	0.0024927633352650053   0.0021433081568279504
6.52	0.0024633892519460208   0.0021157650492285604
6.54	0.0024342576947939806   0.002088553559838672
6.56	0.002405362045890965    0.0020616617286200686
6.58	0.0023767132729724085   0.002035093060245759
6.6	0.0023483210302423984   0.0020088502537519495
6.62	0.002320193340262035    0.0019829349115879197
6.64	0.0022923351337505228   0.0019573462770787527
6.66	0.0022647391001496685   0.0019320734199452477
6.68	0.0022374102941104678   0.0019071162360409695
6.7	0.0022103596772240007   0.0018824798830780092
6.72	0.002183590863488705    0.0018581634643464683
6.74	0.0021571072327412105   0.0018341660885897722
6.76	0.002130907230472881    0.0018104828633634243
6.78	0.002104988081453567    0.0017871080510042155
6.8	0.0020793512221698417   0.0017640396687911037
6.82	0.0020540008194145603   0.0017412782083946628
6.84	0.0020289338170239556   0.001718818185443606
6.86	0.002004148483025497    0.001696655387308439
6.88	0.0019796479572860275   0.0016747898617412453
6.9	0.0019554210045879075   0.0016532096213110847
6.92	0.0019312579981655667   0.0016317351833398885
6.94	0.0019076593152442948   0.0016107871863700702
6.96	0.0018843240595614425   0.0015901090982296062
6.98	0.0018612542117692507   0.0015697005696692036
7.	0.0018384476568567081   0.001549557887177361
7.02	0.0018159043596630098   0.0015296791800271502
7.04	0.0017936230911797738   0.001510061653959592
7.06	0.0017716032954659784   0.0014907031605281723
7.08	0.0017498418203642913   0.001471599441551834
7.1	0.0017283388640852281   0.0014527491293630942
7.12	0.00170709367914935     0.0014341501264229402
7.14	0.0016861033282649812   0.0014157985591289003
7.16	0.0016653704216274211   0.0013976952730019852
7.18	0.001644892138586096    0.001379836608547926
7.2	0.0016246671808423207   0.0013622202395918708
7.22	0.0016046921343465914   0.0013448421183168368
7.24	0.0015849632855698716   0.0013276979983518464
7.26	0.0015654820321814237   0.001310787963172219
7.28	0.0015462447483798772   0.0012941079318940557
7.3	0.0015272515485319944   0.001277656998213913
7.32	0.0015085024300811913   0.0012614341959431214
7.34	0.001489996034777798    0.00124543746188278
7.36	0.001471724516069891    0.001229659348253769
7.38	0.0014536862422528567   0.0012140976412435326
7.4	0.001435878257519669    0.0011987490548371021
7.42	0.0014182956889763562   0.0011836087365698943
7.44	0.0014009391365723772   0.0011686764341249114
7.46	0.0013838091421142645   0.0011539518725552779
7.48	0.0013668985224710593   0.001139428362333021
7.5	0.001350209339147491    0.0011251069506803381
7.52	0.0013337397442988418   0.0011109854489242065
7.54	0.0013174878867124112   0.0010970616900330865
7.56	0.0013014553720602454   0.001083336407871814
7.58	0.001285640009561781    0.0010698071956346037
7.6	0.0012700347513608721   0.0010564676279614775
7.62	0.0012546352178885581   0.0010433135247287964
7.64	0.0012394342791402565   0.0010303384415658928
7.66	0.0012244315559830328   0.0010175415688772436
7.68	0.0012096261232765223   0.0010049216598347285
7.7	0.00119501732929636     0.0009924777108397185
7.72	0.0011806025118262966   0.0009802070642792146
7.74	0.001166377704997121    0.0009681059971800922
7.76	0.0011523383814200404   0.0009561703378748149
7.78	0.0011384830204207055   0.000944398426089593
7.8	0.0011248121931499407   0.0009327903500808716
7.82	0.001111323735903617    0.0009213439418534959
7.84	0.0010980158134027106   0.000910057318896332
7.86	0.0010848855525756663   0.0008989277512283062
7.88	0.001071929691354202    0.000887952199546197
7.9	0.0010591447539292265   0.0008771274603325967
7.92	0.0010465290733311756   0.0008664518402577545
7.94	0.0010340817469741974   0.0008559242892078757
7.96	0.0010217993282129788   0.0008455416612781071
7.98	0.0010096788904805298   0.000835301252074755
8.	0.0009977189612859064   0.0008252015703985656
8.02	0.0009859169668128963   0.0008152402231670668
8.04	0.0009742667810400088   0.0008054118899545575
8.06	0.0009626612553753178   0.0007956277587141556
8.08	0.0009513476991639765   0.0007860920266113764
8.1	0.000940177905183724    0.0007766819325452749
8.12	0.0009291508824504456   0.0007673964373079476
8.14	0.0009182644621796444   0.0007582335358253065
8.16	0.0009075167747292289   0.0007491914773535525
8.18	0.0008969064006968785   0.0007402688896107993
8.2	0.0008864313177331971   0.0007314639090737908
8.22	0.0008760900100100152   0.0007227750966794807
8.24	0.0008658801845821278   0.0007142003782989752
8.26	0.0008558008254902457   0.000705738739186604
8.28	0.0008458505942347193   0.0006973889039094721
8.3	0.0008360269986946152   0.0006891486513522647
8.32	0.0008263296605350032   0.000681017508403315
8.34	0.0008167570925955602   0.0006729940925868325
8.36	0.0008073076828486983   0.0006650769234592405
8.38	0.0007979800781320682   0.0006572647386070903
8.4	0.000788772379038662    0.0006495558302703249
8.42	0.0007796817340471817   0.0006419477114577524
8.44	0.0007707078715220079   0.0006344400241265923
8.46	0.0007618497873180117   0.0006270318107357381
8.48	0.0007531050353870083   0.0006197209309656397
8.5	0.0007444731408220908   0.000612506870800474
8.52	0.0007359537924916752   0.0006053892541254135
8.54	0.0007275451664236802   0.000598366463586671
8.56	0.000719244202595847    0.0005914358692560371
8.58	0.0007110493851663949   0.0005845961151279156
8.6	0.0007029595666190688   0.0005778461513752231
8.62	0.0006949728008572244   0.0005711842749008678
8.64	0.0006870870626615385   0.0005646087210309143
8.66	0.0006793017734246709   0.0005581189171078666
8.68	0.0006716171475582654   0.0005517149443831367
8.7	0.0006640298594652743   0.0005453939785454086
8.72	0.0006565397543786629   0.0005391558030926715
8.74	0.0006491461534487537   0.0005329997732314342
8.76	0.0006418478503884683   0.0005269248134438918
8.78	0.0006346436263496228   0.0005209298404036914
8.8	0.0006275341836046396   0.0005150153498774361
8.82	0.0006205181275359629   0.0005091801183796156
8.84	0.0006135924955148115   0.000503421638295546
8.86	0.0006067554796747201   0.0004977383524306606
8.88	0.0006000056766249104   0.0004921290377790917
8.9	0.0005933393294640249   0.000486590543389315
8.92	0.0005867572022175331   0.0004811234287220835
8.94	0.0005802584725714638   0.0004757269536790914
8.96	0.0005738425242475522   0.00047040054881482025
8.98	0.0005675081079018519   0.0004651431274014888
9.	0.0005612543614792466   0.0004599539219764795
9.02	0.0005550786057690409   0.0004548306777090512
9.04	0.0005489800945939687   0.00044977272588512206
9.06	0.0005429581921953888   0.000444779489763461
9.08	0.0005370123732171624   0.0004398504844759646
9.1	0.0005311418458089959   0.00043498500820408366
9.12	0.0005253455767024339   0.0004301821628380151
9.14	0.0005196227105170955   0.0004254411973971794
9.16	0.0005139719450673307   0.0004207609964673718
9.18	0.0005083918902283988   0.0004161403741600204
9.2	0.0005028813443054795   0.00041157830032543624
9.22	0.000497439500744194    0.00040707406958184023
9.24	0.0004920659598197899   0.0004026273106473288
9.26	0.0004867594193365489   0.0003982369148796386
9.28	0.00048151873255730606  0.0003939019021647374
9.3	0.00047634285271769     0.00038962137540525613
9.32	0.00047123124455652435  0.00038539485706346935
9.34	0.0004661826900863425   0.0003812213121997103
9.36	0.00046119520940524696  0.00037709908404441427
9.38	0.0004562681837108439   0.00037302763010006317
9.4	0.00045135926001680846  0.00036897228915780574
9.42	0.00044656540134595734  0.00036501230085800795
9.44	0.00044182864439027217  0.0003611002387037244
9.46	0.0004371486331168485   0.000357235778938627
9.48	0.0004325239982969871   0.0003534177706384263
9.5	0.0004279543578626566   0.0003496458705031259
9.52	0.0004234390232278882   0.00034591948551745304
9.54	0.0004189772160371564   0.00034223795012330513
9.56	0.0004145683669778606   0.0003386007703156865
9.58	0.00041021141717582286  0.00033500705298842106
9.6	0.0004059061366146389   0.0003314565827304511
9.62	0.00040165191205917335  0.00032794883179425034
9.64	0.0003974480784082276   0.00032448323077758127
9.66	0.0003932937854145976   0.00032105905981376885
9.68	0.0003891886343081147   0.0003176759682922435
9.7	0.00038513229406776997  0.00031433366147252533
9.72	0.00038112401075102604  0.00031103149999320826
9.74	0.00037716322883559985  0.00030776900706872614
9.76	0.00037324945574358196  0.00030454575785029893
9.78	0.0003693818989118962   0.00030136108328623895
9.8	0.000365559516847203    0.0002982141118756948
9.82	0.000361782230379197    0.0002951047577953605
9.84	0.000358049741101584    0.0002920327567836369
9.86	0.0003543609998785034   0.0002889972327544029
9.88	0.00035071567546630033  0.000285997895715785
9.9	0.00034711364148300134  0.00028303462314963003
9.92	0.0003435545634217534   0.00028010712320819195
9.94	0.0003400374131652596   0.0002772145389885892
9.96	0.0003365614722187262   0.0002743562665946903
9.98	0.0003331260888737031   0.00027153175706892804
10.	0.00032973095498657444  0.0002687407419488439
10.02	0.000326375434374362    0.0002659826857995417
10.04	0.00032305882153677246  0.0002632569971490838
10.06	0.0003197804346821224   0.00026056310431159284
10.08	0.00031654000705993567  0.0002579007742232144
10.1	0.00031333775535021815  0.00025527016797645093
10.12	0.0003101727873907314   0.00025267054356027
10.14	0.0003070440080674963   0.00025010099414014966
10.16	0.00030395199002162594  0.00024756197178112913
10.18	0.0003008961413777289   0.00024505298020051065
10.2	0.00029787601795901403  0.00024257364377631952
10.22	0.0002948911790876309   0.00024012359007326192
10.24	0.000291941794222042    0.00023770294376814147
10.26	0.00028902767802537166  0.0002353115408435137
10.28	0.0002861475709867097   0.0002329483430452156
10.3	0.0002833008501576072   0.00023061283082554494
10.32	0.00028048713141901304  0.00022830467937905047
10.34	0.0002777057877639317   0.0002260233664958205
10.36	0.00027495549041914216  0.00022376779916169766
10.38	0.0002722365060893858   0.00022153818326322677
10.4	0.0002695486486334435   0.0002193343562887889
10.42	0.00026689158961547136  0.00021715604015696364
10.44	0.00026426512528220043  0.00021500305847237295
10.46	0.000261668751984976    0.00021287499106160753
10.48	0.0002591020205035057   0.00021077146230815997
10.5	0.0002565642164317027   0.00020869188114144157
10.52	0.0002540552245434018   0.00020663614414901342
10.54	0.00025157440251178786  0.00020460371939610845
10.56	0.00024912173067290986  0.0002025945816299257
10.58	0.00024669699502416535  0.00020060854769405996
10.6	0.0002442998187535092   0.00019864530222585698
10.62	0.0002419299401993803   0.00019670462370333336
10.64	0.00023958700238360005  0.00019478621329747657
10.66	0.00023727058627899     0.0001928897219348156
10.68	0.00023498029951507106  0.00019101482242510115
10.7	0.00023271555808342136  0.00018916103200536038
10.72	0.0002304761459891065   0.00018732816728114898
10.74	0.00022826184621581473  0.00018551604418302984
10.76	0.00022607247584972915  0.0001837245065117076
10.78	0.0002239075400332523   0.00018195314471409474
10.8	0.00022176671075783952  0.00018020168502632606
10.82	0.0002196496000773898   0.00017846980515113628
10.84	0.00021755590654956624  0.00017675725325633687
10.86	0.0002154856470253821   0.0001750640362678877
10.88	0.00021343797425355047  0.000173389459200374
10.9	0.00021141262938562604  0.00017173330531268497
10.92	0.00020940931491098764  0.00017009532660203442
10.94	0.00020740584173137164  0.00016845749327487448
10.96	0.00020545172651632748  0.00016686002112929502
10.98	0.00020351845945898719  0.000165279745141345
11.	0.000201605900431258    0.00016371654574366047

